Analyzing the gamma-ray activity of neutrino emitter candidates: comparing TXS 0506+056 with other blazars

On 22nd of September 2017 the IceCube collaboration sent an alert for an EHE (Extreme High Energy) event, corresponding to the reconstruction of a muonic neutrino (IC-170922A) with energy $\sim 290$ TeV. A multi-wavelength follow-up campaign associated this neutrino event with a gamma-ray flaring state of the BL Lac TXS 0506+056 located at z=0.3365. From the same position of the sky a muonic neutrino excess is observed in a time window of 110 days around 13th of December 2014. These observations together suggest TXS 0506+056 as a possible neutrino emitter. We report here a long term gamma-ray monitoring of this source and we compare it with other blazars spatially correlated with astrophysical muonic neutrino events observed by IceCube. We characterise the most significant gamma-ray flares of the blazars in the sample and introduce the blazar duty cycle as an important parameter to be considered when assessing a possible neutrino counterpart. For the selected blazars we show the expected neutrino flux variability with different time binning assuming the gamma-rays observed by Fermi-LAT as a product of a leptohadronic emission scenario. The neutrino expectations from the blazar sample are then compared with the IceCube discovery flux searching for the optimal time bin in a multi-messenger context. This analysis indicates that the detection of a single flare represents a challenge for a single cubic kilometer detector, underlining the importance of increasing the size of current neutrino telescopes and obtaining a good monitoring of the entire sky through a global neutrino network.

==> Answers-to-the-referee-V3-MN-19-3511-MJ.txt <==
MNRAS: MN-19-3511-MJ.R2

ANSWERS TO REFEREE COMMENTS

Reviewer's Comments:
Reviewer: 1

Comments to the Author
The paper investigates the gamma-ray spectra of blazars which are within the error-circles of IceCube track-like neutrinos and examines the possibility of these blazars producing a neutrino event as seen with IceCube based on the assumption of a simple scaling relation between gamma-rays and neutrinos. The topic is interesting and timely, and the aims have been clearly stated. But several aspects of the analysis are not described in enough detail, so as for me and for future readers to judge the validity of the results. Therefore, before I can recommend the paper for publication, I would like the authors to address the following points: 

Major:  

-Section 1, 4.3, and 8: 

- The authors use the observational “blazar sequence” to argue for a leptonic origin of the quiescent emission of the blazars studied. It is impossible for the reader to judge whether a lepto-hadronic origin of the emission would look any different than in Figure 10 and whether the leptonic model that the authors claim is not supported by the flaring SEDs of the blazars. 

It is argued that the results of Murase et al 2014 constrain the sub-PeV neutrino emission of the sources. I do not agree with this conclusion. From reading the paper I get the impression that the authors have missinterpreted the results of Murase 2014. The work of Murase et al assumes a relatively low proton content in these sources, but this is simply an assumption. A higher sub-PeV neutrino component is not constrained by any existing data on a source-by-source basis. There are constraints imposed by IceCube if one considers the entire blazar population, which is exactly the same as the finding that the value of K_nu_gamma must be < 0.1 to be consistent with the IceCube limits if we consider the entire blazar population. In this sense, all observations point to low proton content but are only constraining if we consider a large number of sources. A lot more work would be needed in order to draw any robust conclusions as to the meaning of the reported anti-correlation during quiescence in Section 4.3. I think it would be better to simply remove the section on the blazar sequence and the claim that the quiescent spectrum is leptonic in origin. 

I sense that the authors simply invoke the blazar sequence to explain that the blazars are “off” in terms of neutrino production during quiescence. But there is a simpler way to do this, which is to remark that the neutrino flux must be lower during quiescence and therefore below the IceCube detection threshold if the neutrino flux scales in a way similar to the gamma-ray flux. In other words if, e.g. K_nu_gamma = 0.1 at all times we do not expect any neutrinos from the quiescent states. I would therefore suggest that the authors simply assume that K_nu_gamma is constant in time. 

-Section 3: 

If the number of blazars found within the neutrino error circles is consistent with background expectations all the associations reported in the paper could be by chance and the study not well motivated. Though a full statistical analysis may be beyond the scope of the paper, the authors should at least provide some information about this (i.e. how many associations are expected by chance and how many were found). Additionally, they should refer to and compare to the finding of similar analyses on this front for example Franckowiak et al 2020 https://dx.doi.org/10.3847/1538-4357/ab8307 . Other similar studies should also be cited, e.g. Giommi et al 2020 https://doi.org/10.1093/mnras/staa2082 


Answer: Although we report mention in text the possibility that the blazars are found to be in the 50% contained error of neutrino events by chance, we agree with the referee that is useful to report a rough estimation of this probability for the reported event. Considering the total blazars and FSRQs present in the 3FHL and/or 3FGL,  and the neutrino event (within the listed ones) with the highest 90% confinement error we obtain a chance probability of 0.2. With this in mind we should consider all the rest of cases with a chance probability <0.2 background sources expected. We report this consideration in the new version, making our selection more motivated. On the other hand we should also consider the fact that we use this association for triggering the sources looking afterward for their gamma-ray activity.
We add the citations suggested




Information of the “signalness”, or of a different measure of the probability of each neutrino being of astrophysical origin should be added to table 2. Even if such a value is not reported for the events which were not reported by GCN, this can be inferred with publicly available information from IceCube based on the energy, declination of the event, and analysis channel in which each event was detected. 

Answer: We follow the referee suggestion and we add the “signalness” information in the table 2 of the paper.


-Section 4.2: Could the gamma-ray flux of all sources also be reported? It is often easier to interpret than the luminosity. % Revisar flujo (Rodrigo) 

Answer: In the new version of the paper we report the gamma-ray flux as well.

- Section 5: This section does not give enough information as to how the expected differential neutrino flux was calculated. What is assumed for the energy spectrum of the neutrinos? For the sources which were in coincidence with a HESE event, the HESE event exposure should be used instead of the EHE exposure. How exactly was the duty cycle factored in? What K_gamma_nu is assumed? 

Answer:  For the SED reported the value of the differential neutrino flux is punctual and it is obtained assuming a possible correlation between the considered astrophysical neutrino and the blazar spatially correlated. This means that the punctual differential neutrino flux was obtained considering the energy of the considered neutrino event. We used the HESE effective area for the event that are selected within this sample, we add more text in the new version of the paper. Since this differential flux value is obtained considering the energy of neutrino event, the corresponding effective area and the observational time considered, no duty cycle or K_gamma_nu are needed to be factored in. We explain better this point in the text of the new version of the paper.


-Section 6: The authors explain their assumed neutrino energy spectrum. I think that assuming that the neutrino spectrum peaks at the energy where the IceCube effective area peaks, is overly optimistic, and there is no physical reason why this should be the case. Ideally, the peak of the neutrino spectrum should be chosen with some physical reason in mind. 

For example, for the BL Lac objects, one could use equation 2 of Padovani et al 2015 https://arxiv.org/pdf/1506.09135.pdf 

For FSRQs one could use Equation 24 of Murase et al 2014, valid for interactions with BLR photons (but note that this expression is valid in the black-hole rest frame and therefore one must multiply by the doppler factor, which should be of order 10, and by (1+z) to account for redshift energy losses. Further, the assumed neutrino spectral index of E^-2 is not a good description of the assumed model of Petropoulou 2015. This should at least be mentioned as a caveat and it should be quantified how much the actual sensitivity of IceCube would differ if a different neutrino spectral index (e.g. E^-1, E^-1.5, E^-2.5) were to be assumed. Finally, the assumed width of the neutrino spectrum should be stated. For TXS 0506+056 do the authors use the shape of the spectrum from the model of Keivani et al 2018? If not, I would suggest that. 

Figures: 

Figure 1: Please increase the font-size and the resolution of the figure, as it is the letters are fuzzy. Several labels overlap. Some indication of declination and RA should be given on the map to help the reader. 

Answer: We changed the skymap of fig.1: increased the resolution, changed the fonts, removed the overlaps and added the coordinates indications.

Figure 7: This figure and its relevance are not discussed in the main text except for a reference in passing. If the results are not central to the conclusions, it should be removed. (quitar y citar otro paper)

Answer: We follow the suggestion of the referee and we decided to remove this figure since it’s not really relevant in the section.


Figures 9, 10, 11, 12: 

-The fonts are too small to read and so are the data-points. Are the authors certain that none of the archival data coincides with the gamma-ray flare? I find it unlikely because, for example, the Swift data show huge increases in flux which must relate to some major flare. In any case, the authors should check since the SSDC data have timestamps associated with them and plot data coincident with the gamma-ray flares in a different color. 

-Most importantly the neutrino flux calculations should be presented in more detail, and the assumptions made (namely energy range, and the assumed Kappa_nu_gamma) for me to be able to judge if the flux estimates are correct. 

Figures 13, 14: 

-Looking at Figures 13/14 and at Figure 15 of Aartsen et al 2017b I am not able to conclude as to the validity of the discovery potential of IceCube plotted. But I am surprised that it improves by a factor of ~2 when comparing the 2017 (green) and 2019 (blue) lines. What is the reason for this improvement? In any case, I would like to ask the authors to provide more detail as to how the IceCube discovery potential was calculated for each source. What was assumed about the minimum and maximum energy of the neutrino energy spectrum, and how was the discovery potential assumed to scale with time? I see that Aartsen2017b Fig 15 shows two different scalings with time. I think it would be desirable for the present analysis also to show both, or to otherwise explain which one they pick and why. Also, as a minor point, the discovery potential during the first few years of IceCube operation must have been at least a factor of two worse than in subsequent years, so the authors should write a caution about this somewhere since they show a flat line.  

-Why is there no 2019 Discovery potential shown for PKS 1454-354? It would presumably be at least as good or better than the one of 2017. In any case, PKS 1454-354 is in the monitored source list of IceCube and has upper limits to the neutrino flux associated with it (Aartsen2017b Table 2). It would be informative if it could be overplotted in Fig 14. 

Other minor comments: 
-Title: Please consider changing “activity” to “gamma-ray activity”
- Abstract: The abstract should contain information as to what was concluded in the investigation. 
- pg 1 line 32 (abstract): “estimating a possible neutrino counterpart” -> “assessing” or other verb. 
- pg 1 line 55 left: started an alert program -> started a “public” alert program 
- pg 2 line 34 right “We use the lepto-hadronic scenario” this is too vague as there is no single lepto-hadronic scenario. Please rephrase, e.g. “the lepto-hadronic scenario of Petropoulou et al 2015” or “lepto-hadronic scenarios available in the literature” or similar. Similarly, on pg 2 line 7 left. 
- pg 6 left line 44: Since we “infer” -> Since we “assume” 
-pg 12 line 6 right: Here we introduce, for the first time in the literature -> It is not the first time that a neutrino lightcurve is shown based on gamma-ray spectra. It is indeed the first time tha

- pg 12 line 6 right: Here we introduce, for the first time in the literature -> It is not the first time that a neutrino lightcurve is shown based on gamma-ray spectra. It is indeed the first time that this is done using the K_nu_gamma factor, to my knowledge. Please rephrase to clarify.
-pg 12 line 61 left: “In fact, such a duty factor should have been applied in the IceCube analysis” -> There is no single way to apply such a factor, there is no reason to think that the blazars are “on” and “off” as neutrino sources. I would not make such a strong statement unless a clear justification and prescription for future IceCube analyses can be given.
-Figures 13/14: Time should also be shown in calendar years on the top y-axis. The time of the neutrino arrival would also be interesting to show if it doesn’t overwhelm the plot.
-Figure 15 is not really easy to absorb, maybe a 2d plot of fluence vs DC would be clearer or otherwise two separate plots. (Rodrigo) 3 2d plots or intensity variably.

- LC change to Julian Days or change values to MJD (Rodrigo)
- Overlap 3FGL and 3FHL

==> From TXS0506+056 to OP313, analyzing the activity of neutrino emitter candidates_2021 (2)/Answers-to-the-referee-V3-MN-19-3511-MJ.txt <==
MNRAS: MN-19-3511-MJ.R2

ANSWERS TO REFEREE COMMENTS

Reviewer's Comments:
Reviewer: 1

Comments to the Author
The paper investigates the gamma-ray spectra of blazars which are within the error-circles of IceCube track-like neutrinos and examines the possibility of these blazars producing a neutrino event as seen with IceCube based on the assumption of a simple scaling relation between gamma-rays and neutrinos. The topic is interesting and timely, and the aims have been clearly stated. But several aspects of the analysis are not described in enough detail, so as for me and for future readers to judge the validity of the results. Therefore, before I can recommend the paper for publication, I would like the authors to address the following points: 

Major:  

-Section 1, 4.3, and 8: 

- The authors use the observational “blazar sequence” to argue for a leptonic origin of the quiescent emission of the blazars studied. It is impossible for the reader to judge whether a lepto-hadronic origin of the emission would look any different than in Figure 10 and whether the leptonic model that the authors claim is not supported by the flaring SEDs of the blazars. 

It is argued that the results of Murase et al 2014 constrain the sub-PeV neutrino emission of the sources. I do not agree with this conclusion. From reading the paper I get the impression that the authors have missinterpreted the results of Murase 2014. The work of Murase et al assumes a relatively low proton content in these sources, but this is simply an assumption. A higher sub-PeV neutrino component is not constrained by any existing data on a source-by-source basis. There are constraints imposed by IceCube if one considers the entire blazar population, which is exactly the same as the finding that the value of K_nu_gamma must be < 0.1 to be consistent with the IceCube limits if we consider the entire blazar population. In this sense, all observations point to low proton content but are only constraining if we consider a large number of sources. A lot more work would be needed in order to draw any robust conclusions as to the meaning of the reported anti-correlation during quiescence in Section 4.3. I think it would be better to simply remove the section on the blazar sequence and the claim that the quiescent spectrum is leptonic in origin. 

I sense that the authors simply invoke the blazar sequence to explain that the blazars are “off” in terms of neutrino production during quiescence. But there is a simpler way to do this, which is to remark that the neutrino flux must be lower during quiescence and therefore below the IceCube detection threshold if the neutrino flux scales in a way similar to the gamma-ray flux. In other words if, e.g. K_nu_gamma = 0.1 at all times we do not expect any neutrinos from the quiescent states. I would therefore suggest that the authors simply assume that K_nu_gamma is constant in time. 

-Section 3: 

If the number of blazars found within the neutrino error circles is consistent with background expectations all the associations reported in the paper could be by chance and the study not well motivated. Though a full statistical analysis may be beyond the scope of the paper, the authors should at least provide some information about this (i.e. how many associations are expected by chance and how many were found). Additionally, they should refer to and compare to the finding of similar analyses on this front for example Franckowiak et al 2020 https://dx.doi.org/10.3847/1538-4357/ab8307 . Other similar studies should also be cited, e.g. Giommi et al 2020 https://doi.org/10.1093/mnras/staa2082 


Answer: Although we report mention in text the possibility that the blazars are found to be in the 50% contained error of neutrino events by chance, we agree with the referee that is useful to report a rough estimation of this probability for the reported event. Considering the total blazars and FSRQs present in the 3FHL and/or 3FGL,  and the neutrino event (within the listed ones) with the highest 90% confinement error we obtain a chance probability of 0.2. With this in mind we should consider all the rest of cases with a chance probability <0.2 background sources expected. We report this consideration in the new version, making our selection more motivated. On the other hand we should also consider the fact that we use this association for triggering the sources looking afterward for their gamma-ray activity.
We add the citations suggested




Information of the “signalness”, or of a different measure of the probability of each neutrino being of astrophysical origin should be added to table 2. Even if such a value is not reported for the events which were not reported by GCN, this can be inferred with publicly available information from IceCube based on the energy, declination of the event, and analysis channel in which each event was detected. 

Answer: We follow the referee suggestion and we add the “signalness” information in the table 2 of the paper.


-Section 4.2: Could the gamma-ray flux of all sources also be reported? It is often easier to interpret than the luminosity. % Revisar flujo (Rodrigo) 

Answer: In the new version of the paper we report the gamma-ray flux as well.

- Section 5: This section does not give enough information as to how the expected differential neutrino flux was calculated. What is assumed for the energy spectrum of the neutrinos? For the sources which were in coincidence with a HESE event, the HESE event exposure should be used instead of the EHE exposure. How exactly was the duty cycle factored in? What K_gamma_nu is assumed? 

Answer:  For the SED reported the value of the differential neutrino flux is punctual and it is obtained assuming a possible correlation between the considered astrophysical neutrino and the blazar spatially correlated. This means that the punctual differential neutrino flux was obtained considering the energy of the considered neutrino event. We used the HESE effective area for the event that are selected within this sample, we add more text in the new version of the paper. Since this differential flux value is obtained considering the energy of neutrino event, the corresponding effective area and the observational time considered, no duty cycle or K_gamma_nu are needed to be factored in. We explain better this point in the text of the new version of the paper.


-Section 6: The authors explain their assumed neutrino energy spectrum. I think that assuming that the neutrino spectrum peaks at the energy where the IceCube effective area peaks, is overly optimistic, and there is no physical reason why this should be the case. Ideally, the peak of the neutrino spectrum should be chosen with some physical reason in mind. 

For example, for the BL Lac objects, one could use equation 2 of Padovani et al 2015 https://arxiv.org/pdf/1506.09135.pdf 

For FSRQs one could use Equation 24 of Murase et al 2014, valid for interactions with BLR photons (but note that this expression is valid in the black-hole rest frame and therefore one must multiply by the doppler factor, which should be of order 10, and by (1+z) to account for redshift energy losses. Further, the assumed neutrino spectral index of E^-2 is not a good description of the assumed model of Petropoulou 2015. This should at least be mentioned as a caveat and it should be quantified how much the actual sensitivity of IceCube would differ if a different neutrino spectral index (e.g. E^-1, E^-1.5, E^-2.5) were to be assumed. Finally, the assumed width of the neutrino spectrum should be stated. For TXS 0506+056 do the authors use the shape of the spectrum from the model of Keivani et al 2018? If not, I would suggest that. 

Figures: 

Figure 1: Please increase the font-size and the resolution of the figure, as it is the letters are fuzzy. Several labels overlap. Some indication of declination and RA should be given on the map to help the reader. 

Answer: We changed the skymap of fig.1: increased the resolution, changed the fonts, removed the overlaps and added the coordinates indications.

Figure 7: This figure and its relevance are not discussed in the main text except for a reference in passing. If the results are not central to the conclusions, it should be removed. (quitar y citar otro paper)

Answer: We follow the suggestion of the referee and we decided to remove this figure since it’s not really relevant in the section.


Figures 9, 10, 11, 12: 

-The fonts are too small to read and so are the data-points. Are the authors certain that none of the archival data coincides with the gamma-ray flare? I find it unlikely because, for example, the Swift data show huge increases in flux which must relate to some major flare. In any case, the authors should check since the SSDC data have timestamps associated with them and plot data coincident with the gamma-ray flares in a different color. 

-Most importantly the neutrino flux calculations should be presented in more detail, and the assumptions made (namely energy range, and the assumed Kappa_nu_gamma) for me to be able to judge if the flux estimates are correct. 

Figures 13, 14: 

-Looking at Figures 13/14 and at Figure 15 of Aartsen et al 2017b I am not able to conclude as to the validity of the discovery potential of IceCube plotted. But I am surprised that it improves by a factor of ~2 when comparing the 2017 (green) and 2019 (blue) lines. What is the reason for this improvement? In any case, I would like to ask the authors to provide more detail as to how the IceCube discovery potential was calculated for each source. What was assumed about the minimum and maximum energy of the neutrino energy spectrum, and how was the discovery potential assumed to scale with time? I see that Aartsen2017b Fig 15 shows two different scalings with time. I think it would be desirable for the present analysis also to show both, or to otherwise explain which one they pick and why. Also, as a minor point, the discovery potential during the first few years of IceCube operation must have been at least a factor of two worse than in subsequent years, so the authors should write a caution about this somewhere since they show a flat line.  

-Why is there no 2019 Discovery potential shown for PKS 1454-354? It would presumably be at least as good or better than the one of 2017. In any case, PKS 1454-354 is in the monitored source list of IceCube and has upper limits to the neutrino flux associated with it (Aartsen2017b Table 2). It would be informative if it could be overplotted in Fig 14. 

Other minor comments: 
-Title: Please consider changing “activity” to “gamma-ray activity”
- Abstract: The abstract should contain information as to what was concluded in the investigation. 
- pg 1 line 32 (abstract): “estimating a possible neutrino counterpart” -> “assessing” or other verb. 
- pg 1 line 55 left: started an alert program -> started a “public” alert program 
- pg 2 line 34 right “We use the lepto-hadronic scenario” this is too vague as there is no single lepto-hadronic scenario. Please rephrase, e.g. “the lepto-hadronic scenario of Petropoulou et al 2015” or “lepto-hadronic scenarios available in the literature” or similar. Similarly, on pg 2 line 7 left. 
- pg 6 left line 44: Since we “infer” -> Since we “assume” 
-pg 12 line 6 right: Here we introduce, for the first time in the literature -> It is not the first time that a neutrino lightcurve is shown based on gamma-ray spectra. It is indeed the first time tha

- pg 12 line 6 right: Here we introduce, for the first time in the literature -> It is not the first time that a neutrino lightcurve is shown based on gamma-ray spectra. It is indeed the first time that this is done using the K_nu_gamma factor, to my knowledge. Please rephrase to clarify.
-pg 12 line 61 left: “In fact, such a duty factor should have been applied in the IceCube analysis” -> There is no single way to apply such a factor, there is no reason to think that the blazars are “on” and “off” as neutrino sources. I would not make such a strong statement unless a clear justification and prescription for future IceCube analyses can be given.
-Figures 13/14: Time should also be shown in calendar years on the top y-axis. The time of the neutrino arrival would also be interesting to show if it doesn’t overwhelm the plot.
-Figure 15 is not really easy to absorb, maybe a 2d plot of fluence vs DC would be clearer or otherwise two separate plots. (Rodrigo) 3 2d plots or intensity variably.

- LC change to Julian Days or change values to MJD (Rodrigo)
- Overlap 3FGL and 3FHL
